TULIP: Adapting Open-Source Large Language Models for Underrepresented Languages and Specialized Financial Tasks

Thanks to the growing popularity of large language models over the years, there is great potential for their applications in finance. Despite the exceptional performance of larger proprietary models, which are presented as black-box solutions through APIs, smaller models that can be hosted on-premise present opportunities for adaptability and privacy. Especially in cases where the management of sensitive information and application of domain knowledge is important, like finance, enhancing the capabilities of smaller models becomes crucial, notably for underrepresented languages. In this work, we introduce TULIP models, which adapt Llama 3.1 8B and Qwen 2.5 7B for domain and language adaptation, focusing on financial Turkish use cases. The five-stage development pipeline involves data collection, continual pre-training (CPT), benchmark design, synthetic data generation and supervised fine-tuning (SFT). The results show that the capabilities of the models can be enhanced to effectively accomplish targeted tasks in this specific domain and language.

==> notes.txt <==
Importance/challenges/need of having a domain specific adapted LLM for an underrepresented language like Turkish.
1. agglutinative language
2. more grammatical diversity compared to better represented languages like English, Italian, Spanish
3. historical influence of other languages from the region, loan words, domain specific terms come from different languages, influence from other language groups (Persian, Arabic, Italian), Arabic and Persian words in finance, must use the word "vocabulary"
4. especially highly regulated domain, specific terminology in this domain comes from regulations documents and guidelines derived from, must of the time, EU/US best practices (translated değil temel alıyor)
5. therefore, an llm with common sense accuracy or information retrieval capabilities may show moderate level accuracy/understanding in such complicated (reference: domain specific language models from other languages, Palm medical)

Real-world use cases that utilize domain specific LLMs
--> Banking by its nature is full of document-based processes, all processes including backoffice, front office
1. backoffice, customer orders, petition-based coming from different channels like fax, email, scanner, image-based documents (ref: Berke)
    - first process type is detected (money transfer, export payment, import payment, sender receiver amount detection)
    - a mid-size bank receives nearly 100k such documents, a fully functional LLM solution can automate above 70% straight-through process ("STP") can be managed
      which means roughly 20% manual workforce saving 

2. TULIP is specifically trained to extract information from TRG, this gazette is important for the bank for the following reasons:
    - contains intelligence for banks, financial status, address change, change of management, paid-in capital structure changes, which include critical indicators for early-warning systems, pd models, collection models (in sum credit risk models)
    - considering that this gazette is released daily, banks need a 3-4 person team to follow this newspaper to enter intelligence manually
    - model performance is increased and manual effort is reduced

3. RAG-based agentic bot uses, as a QA system
    Tier-1 banks have highly digitalized user experience, customer can interact with the bank via mobile app, whatsapp, facebook, can carry out transactions from mobile channels. ~5 million daily users, ~20 million daily visits, 740 banking transactions, if 10% interacts with the bot 2 million interactions carried out by the bot
    A typically RAG-approach can be applied to answer user questions from documents within the bank, 60% of the questions can be answered by fetching from documents
    Connecting Internal procedures, guidelines or knowledge-base documents to a bot requires scale and effort which can be covered with bot
    As bots get better traffic moves from call centers to bots

4. One of the core functions of banks is credit leding (SME, Corp, Commercial) 
    These are document-heavy processes 
    Inputs: documents, reports, TRG, sectoral reports, previous credit analysis reports 
    Output: credit analysis report
    This is regulatorily required
    These reports can be generated using a domain-specific LLM, the LLM can understand these reports using its knowledge term
    Manual process analysis and genertion for solo-company requires 6-7 days, which can be reduced down to hours using automation
    These aren't new but can be strengthened and sped up using the technology we have today
    Consolidated financial analysis may even take up to a month for a company in the corporate segment
    
keywords: "efficiency", "manual workforce saving", "scalability", "STP", "customer satisfaction", "24/7 support"


